Interval Analysis in Industrial-Scale BMC Software Verifiers: A Case Study

Bounded Model Checking (BMC) is a widely used software verification technique. Despite its successes, the technique has several limiting factors, from state-space explosion to lack of completeness. Over the years, interval analysis has repeatedly been proposed as a partial solution to these limitations. In this work, we evaluate whether the computational cost of interval analysis yields significant enough improvements in BMC's performance to justify its use. In more detail, we quantify the benefits of interval analysis on two benchmarks: the Intel Core Power Management firmware and 9537 programs in the ReachSafety category of the International Competition on Software Verification. Our results show that interval analysis is essential in solving 203 unique benchmarks.

==> data-experiments/experiments.txt <==
[Full Reachability No slice]
No Intervals - 1031 OK
Loop-Mode + Optimisation - 1033 OK

[Full Reachability]
No Intervals - 1072
Loop-Mode + Optimisation - 1073


[Subset]
No Intervals - 1066
Optimization only - 1067
Loop Mode - 1065
All Instructions (Full/Slicer) - 1064
All Instructions (Local) - 1074
Guard Instructions (Full) - 1076
Guard Instructions (Local) - 1077

Loop Mode + Optimization + Integer Arith + Widening - 1081
Loop Mode + Optimization + Integer Arith  - 1080

Loop Mode + Optimization + Wrapped - 1082
Loop Mode + Optimization + Wrapped + Arith - 1083
Loop Mode + Optimization + Wrapped + Arith + Widening - 1084


[Subset No slice]
No intervals - 1058 OK
Optimisation only - 1048 OK
Loop-Mode - 1045 OK
All Instructions (Full) - 1063
All Instructions (Local) - 1050 OK
Guard Instructions (Full) - 1049 OK
Guard Instructions (Local) - 1059 OK


